Quantifying stochasticity-driven uncertainties in H II region metallicities

With the advent of Integral Field Units (IFUs), surveys can now measure metallicities across the discs of nearby galaxies at scales $\lesssim 100~$ pc. At such small scales, many of these regions contain too few stars to fully sample all possible stellar masses and evolutionary states, leading to stochastic fluctuations in the ionising continuum. The impact of these fluctuations on the line diagnostics used to infer galaxy metallicities is poorly understood. In this paper, we quantify this impact for six most commonly-used diagnostics. We generate stochastic stellar populations for galaxy patches with star formation rates varying over a factor of $1000$, compute the nebular emission that results when these stars ionise gas at a wide range of densities, metallicities, and determine how much inferred metallicities vary with fluctuations in the driving stellar spectrum. We find that metallicities derived from diagnostics that measure multiple ionisation states of their target elements (e.g.~electron temperature methods) are weakly affected (variation $< 0.1$ dex), but that larger fluctuations ($\sim 0.4$ dex) occur for diagnostics that depend on a single ionisation state. Scatter in the inferred metallicity is generally largest at low star formation rate and metallicity, and is larger for more sensitive observations than for shallower ones. The main cause of the fluctuations is stochastic variation in the ionisation state in the nebula in response to the absence of Wolf-Rayet stars, which dominate the production of $\gtrsim 2-3$ Ryd photons. Our results quantify the trade-off between line brightness and diagnostic accuracy, and can be used to optimise observing strategies for future IFU campaigns.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
